A self-consistent semi-analytic model for Population III star formation in minihalos

The formation of the first stars marks a watershed moment in the history of our universe. As the first luminous structures, these stars (also known as Population III, or Pop III stars) seed the first galaxies and begin the process of reionization. We construct an analytic model to self-consistently trace the formation of Pop III stars inside minihalos in the presence of the fluctuating ultraviolet background, relic dark matter-baryon relative velocities from the early universe, and an X-ray background, which largely work to suppress cooling of gas and delay the formation of this first generation of stars. We demonstrate the utility of this framework in a semi-analytic model for early star formation that also follows the transition between Pop III and Pop II star formation inside these halos. Using our new prescription for the criteria allowing Pop III star formation, we follow a population of dark matter halos from $z=50$ through $z=6$ and examine the global star formation history, finding that each process defines its own key epoch: (i) the stream velocity dominates at the highest redshifts ($z\gtrsim30$), (ii) the UV background sets the tone at intermediate times ($30\gtrsim z\gtrsim15$), and (iii) X-rays control the end of Pop III star formation at the latest times ($z\lesssim 15$). In all of our models, Pop III stars continue to form down to $z\sim 7-10$, when their supernovae will be potentially observable with forthcoming instruments. Finally, we identify the signatures of variations in the Pop III physics in the global 21-cm spin-flip signal of atomic hydrogen.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
